Acquiescence Bias in Large Language Models

Acquiescence bias, i.e. the tendency of humans to agree with statements in surveys, independent of their actual beliefs, is well researched and documented. Since Large Language Models (LLMs) have been shown to be very influenceable by relatively small changes in input and are trained on human-generated data, it is reasonable to assume that they could show a similar tendency. We present a study investigating the presence of acquiescence bias in LLMs across different models, tasks, and languages (English, German, and Polish). Our results indicate that, contrary to humans, LLMs display a bias towards answering no, regardless of whether it indicates agreement or disagreement.

==> fn_tn_change.csv <==
model,condition,tn,fn,tn_neutral,fn_neutral,tn_abs_change,tn_rel_change_%,fn_abs_change,fn_rel_change_%
Llama-3.1-8B,agree_prompt,2734,1092,1625,1536,1109,68.24615384615385,-444,-28.90625
Llama-3.1-8B,disagree_prompt,2182,2300,1625,1536,557,34.276923076923076,764,49.739583333333336
Llama-3.1-8B,negated_agree_prompt,2522,1024,1625,1536,897,55.2,-512,-33.333333333333336
Llama-3.1-8B,yesno_prompt,3115,1722,1625,1536,1490,91.6923076923077,186,12.109375
Llama-3.3-70B,agree_prompt,3725,1910,3484,1368,241,6.917336394948335,542,39.619883040935676
Llama-3.3-70B,disagree_prompt,647,274,3484,1368,-2837,-81.42939150401837,-1094,-79.97076023391813
Llama-3.3-70B,negated_agree_prompt,3523,1599,3484,1368,39,1.1194029850746268,231,16.885964912280702
Llama-3.3-70B,yesno_prompt,4185,2458,3484,1368,701,20.120551090700346,1090,79.67836257309942
Mistral-Small-24B,agree_prompt,4263,2696,1516,1897,2747,181.2005277044855,799,42.11913547706906
Mistral-Small-24B,disagree_prompt,1274,923,1516,1897,-242,-15.963060686015831,-974,-51.344227727991566
Mistral-Small-24B,negated_agree_prompt,3549,1786,1516,1897,2033,134.10290237467018,-111,-5.851344227727991
Mistral-Small-24B,yesno_prompt,4257,2825,1516,1897,2741,180.8047493403694,928,48.91934633632051
gemma-2-27b-it,agree_prompt,1859,719,1087,217,772,71.02115915363386,502,231.3364055299539
gemma-2-27b-it,disagree_prompt,2622,3531,1087,217,1535,141.21435142594297,3314,1527.188940092166
gemma-2-27b-it,negated_agree_prompt,1802,465,1087,217,715,65.77736890524379,248,114.28571428571429
gemma-2-27b-it,yesno_prompt,2357,934,1087,217,1270,116.83532658693652,717,330.4147465437788
gpt-4o-2024-08-06,agree_prompt,3964,2009,2893,2214,1071,37.020394054614584,-205,-9.25925925925926
gpt-4o-2024-08-06,disagree_prompt,1371,2681,2893,2214,-1522,-52.609747666781885,467,21.093044263775973
gpt-4o-2024-08-06,negated_agree_prompt,3726,1697,2893,2214,833,28.79363982025579,-517,-23.351400180668474
gpt-4o-2024-08-06,yesno_prompt,4281,2852,2893,2214,1388,47.977877635672314,638,28.81662149954833

